Towards Human-Like Automated Test Generation: Perspectives from Cognition and Problem Solving

Automated testing tools typically create test cases that are different from what human testers create. This often makes the tools less effective, the created tests harder to understand, and thus results in tools providing less support to human testers. Here, we propose a framework based on cognitive science and, in particular, an analysis of approaches to problem-solving, for identifying cognitive processes of testers. The framework helps map test design steps and criteria used in human test activities and thus to better understand how effective human testers perform their tasks. Ultimately, our goal is to be able to mimic how humans create test cases and thus to design more human-like automated test generation systems. We posit that such systems can better augment and support testers in a way that is meaningful to them.

==> indexed_exec_time.csv <==
Name,Cases
1,16
2,10
3,265
4,30
5,11
6,10
7,4
8,7
9,17
10,4
11,5
12,6
13,118
14,68
15,16
16,180
17,13
18,22
19,3
20,6
21,8
22,2
23,7
24,15
25,3
26,6
27,3
28,4
29,27
30,8
31,7
32,75
33,11
34,7
35,3
36,3
37,6
38,8
39,6
40,4
41,9
42,4
43,10
44,6
45,10
46,10
47,1
48,16
49,44
50,9
51,24
52,126
53,6
54,21
56,36
57,16
58,10
59,3
60,24
61,26
62,12
63,5
64,9
65,18
66,4
67,5
68,5
69,9
70,4
71,6
72,12
73,15
74,15
75,10
76,10
77,15
78,130
79,11
80,10
81,11
82,11

==> indexed_test_steps.csv <==
Name,Cases
1,15
2,4
3,19
4,30
5,11
6,10
7,4
8,7
9,4
10,5
11,6
12,12
13,10
14,4
15,14
16,7
17,6
18,3
19,6
20,5
21,2
22,4
23,15
24,3
25,6
26,3
27,4
28,7
29,7
30,6
31,17
32,11
33,7
34,2
35,3
36,6
37,8
38,6
39,4
40,9
41,4
42,10
43,3
44,4
45,10
46,1
47,16
48,14
49,9
50,24
51,9
52,6
53,21
54,31
55,18
56,17
57,5
58,3
59,24
60,13
61,12
62,11
63,5
64,9
65,18
66,4
67,5
68,5
69,9
70,4
71,6
72,4
73,4
74,5
75,4
76,4
77,6
78,5
79,11
80,4
81,11
82,11

==> metrics.csv <==
ID,Connections,DeliveredBugs,Blocks,ProgramLength,UniqueOperators,Difficulty,Effort,Time,CalculatedProgramLength,UniqueOperands,TotalOperators,InformationFlow,Variables,TotalOperands,ProgramVocabulary,Volume,CyclomaticNumber,DataTypes
1,7,0.03,9,38,8,5.6,962.61,53.48,82.6,15,17,352,6,21,23,171.9,3,0
2,22,0.1,26,102,12,8.57,5031.42,279.52,269.5,42,42,36864,16,60,54,587,5,0
3,81,0.29,99,341,13,10.43,25604.37,1422.47,994.96,134,126,9950720,50,215,147,2455.09,56,0
4,80,0.22,79,324,10,7.26,16831.62,935.09,971.57,133,131,6473984,50,193,143,2319.8,73,0
5,35,0.13,38,160,11,7.7,7697.45,427.64,429.51,65,69,518400,27,91,76,999.67,21,0
6,47,0.2,52,217,15,10.45,15193.44,844.08,634.94,89,93,864000,36,124,104,1454,43,0
7,20,0.1,27,116,11,7.82,5269.46,292.75,285.19,45,52,119952,21,64,56,673.65,28,0
8,11,0.06,13,47,14,9,2169.69,120.54,145.54,21,20,270,6,27,35,241.08,4,0
9,122,0.45,133,450,19,14.1,49087.5,2727.08,1555.09,194,162,10945297,58,288,213,3480.62,57,0
10,5,0.03,8,38,8,5.43,919.92,51.11,77.3,14,19,320,7,19,22,169.46,11,0
11,9,0.05,14,66,8,5.5,1815,100.83,134.04,24,33,9216,13,33,32,330,21,0
12,18,0.07,20,76,10,7.19,2945.55,163.64,193.22,32,30,3136,11,46,42,409.82,5,0
13,32,0.12,32,131,12,8.25,6579.03,365.5,368.23,56,54,108864,20,77,68,797.46,22,0
14,29,0.11,33,116,11,8.25,5629.69,312.76,306.13,48,44,31200,16,72,59,682.39,16,0
15,12,0.06,15,56,11,7.89,2248.22,124.9,142.1,23,23,1260,8,33,34,284.9,8,0
16,92,0.36,106,381,17,12.57,35788.94,1988.27,1249.76,161,143,6132672,54,238,178,2848.25,63,0
17,55,0.19,59,224,13,8.88,13377.13,743.17,656.25,93,97,1737936,35,127,106,1507.05,46,0
18,9,0.05,11,49,10,6.75,1622.95,90.16,119.66,20,22,448,8,27,30,240.44,8,0
19,3,0.02,5,24,8,5.33,523.2,29.07,52.53,9,12,12,4,12,17,98.1,6,0
20,9,0.05,14,66,8,5.5,1815,100.83,134.04,24,33,9216,13,33,32,330,21,0
21,33,0.17,40,164,16,11.41,11963.41,664.63,477.95,68,67,174636,26,97,84,1048.34,24,0
22,32,0.11,34,166,8,5.94,6122.14,340.12,422.93,66,68,88200,32,98,74,1030.77,2,0
23,44,0.25,62,254,15,11.8,20358.83,1131.05,690.76,96,103,382347,41,151,111,1725.78,4,0
24,41,0.15,49,200,10,7.56,9771.96,542.89,523.48,78,82,729267,33,118,88,1291.89,42,0
25,14,0.06,16,70,9,6.43,2344.25,130.24,163.14,28,30,4200,12,40,37,364.66,3,0
26,31,0.12,34,129,12,8.56,6671,370.61,353.78,54,52,61236,19,77,66,779.73,24,0
27,22,0.1,29,119,11,7.89,5477.46,304.3,292.14,46,53,426888,21,66,57,694.11,8,0
28,16,0.07,17,72,12,7.94,3100.32,172.24,196.6,31,31,704,11,41,43,390.69,15,0
29,26,0.1,32,129,9,6.35,4840.87,268.94,317.82,51,57,200000,22,72,60,761.99,26,0
30,25,0.12,30,118,13,9.54,6651.28,369.52,309.17,47,49,75776,19,69,60,697.01,16,0
31,25,0.12,30,118,13,9.54,6651.28,369.52,309.17,47,49,75776,19,69,60,697.01,16,0
32,155,0.51,161,599,17,12.33,59747.48,3319.3,2108.05,255,229,28373156,85,370,272,4844.39,133,0
33,47,0.16,44,153,16,10.56,10431.98,579.55,508.23,72,58,43600,18,95,88,988.29,36,0
34,12,0.06,16,62,10,7.08,2234.24,124.12,143.26,24,28,12312,10,34,34,315.42,4,0
35,9,0.05,12,52,10,7.25,1849.9,102.77,119.66,20,23,4320,9,29,30,255.16,2,0
36,5,0.03,8,32,8,5.67,783.71,43.54,67.02,12,15,288,5,17,20,138.3,1,0
37,24,0.12,29,128,13,8.79,6753.88,375.22,337.4,51,59,238336,23,69,64,768,29,0
38,53,0.18,50,208,13,8.81,12254.42,680.8,632.37,90,86,647496,33,122,103,1390.79,26,0
39,29,0.12,35,130,12,8.72,6824.59,379.14,346.6,53,53,302400,20,77,65,782.91,11,0
40,43,0.18,49,192,14,10.14,12701.88,705.66,543.56,78,79,439200,30,113,92,1252.52,41,0
41,38,0.17,43,170,15,10.87,11811.89,656.22,480.09,69,70,259308,27,100,84,1086.69,34,0
42,60,0.19,63,232,12,8.81,13810.37,767.24,675.18,96,91,1100736,33,141,108,1567.13,47,0
43,38,0.16,40,179,13,9.08,10447.26,580.4,499.96,73,77,570240,32,102,86,1150.3,14,0
44,17,0.08,21,73,14,10.03,3998.67,222.15,200.51,30,30,10800,10,43,44,398.54,4,0
45,32,0.12,33,123,14,9.64,7193.81,399.66,356.88,53,50,131200,17,73,67,746.13,9,0
46,50,0.17,47,196,13,8.79,11401.43,633.41,592.9,85,81,508032,31,115,98,1296.48,25,0
47,17,0.08,26,98,9,6.62,3565.59,198.09,214.65,36,45,245760,17,53,45,538.2,1,0
48,19,0.07,22,75,9,6.82,2723.2,151.29,182.11,31,28,9996,10,47,40,399.14,6,0
49,17,0.09,21,95,12,8.37,4486.87,249.27,242.44,38,42,14080,17,53,50,536.17,14,0
50,26,0.1,29,101,12,8.43,4899.05,272.17,269.5,42,42,2484,14,59,54,581.24,12,0
51,50,0.18,55,224,12,8.57,12838.08,713.23,635.23,91,94,1308672,37,130,103,1497.78,33,0
52,17,0.08,20,81,13,8.86,3965.67,220.31,214.57,33,36,1800,13,45,46,447.41,12,0
53,7,0.03,10,39,8,5.87,1034.99,57.5,82.6,15,17,828,6,22,23,176.42,3,0
54,43,0.15,65,241,8,5.95,9449.72,524.98,592.43,88,110,29366631,43,131,96,1586.98,1,0
55,216,0.49,228,570,16,12.27,56805.32,3155.85,2168.76,262,168,94668,39,402,278,4627.8,92,0
56,56,0.19,76,250,10,7.92,13315.68,739.76,665.38,96,98,19883880,38,152,106,1681.98,2,0
57,48,0.22,68,261,13,9.88,17525.33,973.63,696.35,98,112,10551296,45,149,111,1773.34,19,0
58,11,0.05,17,65,8,5.83,1895.83,105.32,134.04,24,30,24375,11,35,32,325,1,0
59,22,0.08,26,90,10,7.11,3571.44,198.41,232.64,38,36,4860,12,54,48,502.65,10,0
60,49,0.17,74,274,8,5.96,11031,612.83,688.39,100,125,57065472,49,149,108,1850.84,1,0
61,79,0.22,106,317,9,7.34,16450.19,913.9,899.25,125,113,25933388,42,204,134,2239.95,27,0
62,25,0.1,38,142,8,5.92,4968.15,276.01,320.42,52,65,1824768,25,77,60,838.78,1,0
63,18,0.08,23,88,11,8.17,3971.91,220.66,217.58,35,36,22000,14,52,46,486.07,17,0
64,10,0.05,12,54,10,7.05,1902.27,105.68,131.33,22,23,1984,9,31,32,270,7,0
65,36,0.1,38,115,11,7.98,5464.43,303.58,327.35,51,41,5504,12,74,62,684.73,19,0
66,26,0.09,27,85,13,9.24,4453.6,247.42,247.53,38,31,3968,9,54,51,482.16,15,0
67,18,0.07,20,82,9,6.68,2954.5,164.14,194.99,33,33,5100,13,49,42,442.17,5,0
68,11,0.05,14,50,9,6.52,1584.92,88.05,114.97,20,21,2048,7,29,29,242.9,5,0
69,13,0.06,15,73,10,6.83,2654.76,147.49,180.43,30,32,9225,13,41,40,388.5,12,0
70,16,0.07,22,90,8,5.88,2854.76,158.6,196.97,34,40,135000,16,50,42,485.31,6,0
71,15,0.05,14,54,10,6.67,1831.49,101.75,143.26,24,22,900,7,32,34,274.72,6,0
72,11,0.05,13,56,10,6.96,1965.12,109.17,137.26,23,24,2112,9,32,33,282.49,7,0
73,20,0.07,19,73,11,7.22,2859.47,158.86,198.05,32,31,1225,10,42,43,396.12,9,0
74,17,0.08,18,78,14,8.97,3864.08,214.67,213.3,32,37,2352,13,41,46,430.84,9,0
75,38,0.12,41,143,11,7.97,7013.33,389.63,392.47,60,56,57024,20,87,71,879.41,14,0
76,31,0.11,28,114,14,9.02,6214.8,345.27,349.73,52,47,16875,16,67,66,689.06,17,0
77,49,0.16,47,172,14,9.36,10481.1,582.28,535.85,77,69,38556,23,103,91,1119.34,21,0
78,39,0.19,41,167,18,12.3,13297.23,738.74,511.69,71,70,95400,26,97,89,1081.45,24,0
79,34,0.13,43,166,11,7.72,8051.13,447.29,444.48,67,72,1522664,27,94,78,1043.38,6,0
80,22,0.08,25,99,10,7.25,4050.88,225.05,246.1,40,41,30492,16,58,50,558.74,6,0
81,20,0.09,29,113,9,6.64,4257.97,236.55,255.01,42,51,534336,20,62,51,640.98,1,0
82,11,0.07,15,65,12,8.54,2912.6,161.81,165.23,26,28,9472,11,37,38,341.12,4,0

==> normalized.csv <==
ID,Connections,DeliveredBugs,Blocks,ProgramLength,UniqueOperators,Difficulty,Effort,Time,CalculatedProgramLength,UniqueOperands,TotalOperators,InformationFlow,Variables,NumberOfElements,TotalOperands,ProgramVocabulary,Volume,CyclomaticNumber,DataTypes
1,0.01877934272,0.02040816327,0.01793721973,0.02434782609,0,0.03078677309,0.00741942325,0.007418934239,0.01420923057,0.02371541502,0.02304147465,5.96E-06,0.02469135802,0.02123142251,0.02307692308,0.02298850575,0.01554898668,0.01515151515,0
2,0.08920187793,0.1632653061,0.09417040359,0.1356521739,0.3636363636,0.3694412771,0.07612114491,0.07611929865,0.102526663,0.1304347826,0.1382488479,0.0006457846831,0.1481481481,0.110403397,0.1230769231,0.1417624521,0.1030067695,0.0303030303,0
3,0.3661971831,0.5510204082,0.4215246637,0.5513043478,0.4545454545,0.5815279361,0.4234947221,0.4234962297,0.4453343918,0.4940711462,0.5253456221,0.1743735703,0.5679012346,0.4628450106,0.5205128205,0.4980842912,0.4965962889,0.4166666667,0
4,0.3615023474,0.4081632653,0.331838565,0.5217391304,0.1818181818,0.2200684151,0.2753671298,0.2753667677,0.434281718,0.4901185771,0.5483870968,0.1134481699,0.5679012346,0.4182590234,0.4641025641,0.4827586207,0.4680919202,0.5454545455,0
5,0.1502347418,0.2244897959,0.1479820628,0.2365217391,0.2727272727,0.2702394527,0.1211369729,0.1211374281,0.178137537,0.2213438735,0.2626728111,0.009084093951,0.2839506173,0.186836518,0.2025641026,0.2260536398,0.1899525735,0.1515151515,0
6,0.20657277,0.3673469388,0.2107623318,0.3356521739,0.6363636364,0.5838084379,0.247706515,0.2477060874,0.2752111065,0.3162055336,0.3732718894,0.01514029677,0.3950617284,0.2611464968,0.2871794872,0.3333333333,0.2856757594,0.3181818182,0
7,0.07981220657,0.1632653061,0.09865470852,0.16,0.2727272727,0.2839224629,0.0801404424,0.08014029414,0.1099407909,0.1422924901,0.1843317972,0.002101796779,0.2098765432,0.118895966,0.1333333333,0.1494252874,0.1212631339,0.2045454545,0
8,0.03755868545,0.08163265306,0.03587443946,0.04,0.5454545455,0.4184720639,0.02780092894,0.02780048811,0.0439507993,0.04743083004,0.03686635945,4.52E-06,0.02469135802,0.03821656051,0.03846153846,0.06896551724,0.03012458152,0.02272727273,0
9,0.558685446,0.8775510204,0.5739910314,0.7408695652,1,1,0.8200065919,0.8200065041,0.7100173422,0.7312252964,0.6912442396,0.1918022741,0.6666666667,0.6390658174,0.7076923077,0.7509578544,0.7126661034,0.4242424242,0
10,0.009389671362,0.02040816327,0.0134529148,0.02434782609,0,0.01140250855,0.006698604018,0.006698619853,0.01170477689,0.01976284585,0.03225806452,5.40E-06,0.03703703704,0.016985138,0.01794871795,0.01915708812,0.01503490094,0.07575757576,0
11,0.02816901408,0.0612244898,0.04035874439,0.07304347826,0,0.01938426454,0.02181200008,0.02181002544,0.03851660736,0.05928853755,0.09677419355,0.0001612884572,0.1111111111,0.05095541401,0.05384615385,0.05747126437,0.04885921425,0.1515151515,0
12,0.07042253521,0.1020408163,0.06726457399,0.09043478261,0.1818181818,0.2120866591,0.04090129926,0.0408998763,0.0664814316,0.09090909091,0.08294930876,5.47E-05,0.08641975309,0.07855626327,0.08717948718,0.09578544061,0.06567656001,0.0303030303,0
13,0.1361502347,0.2040816327,0.1210762332,0.1860869565,0.3636363636,0.3329532497,0.1022524883,0.1022512104,0.1491803821,0.185770751,0.1935483871,0.001907493605,0.1975308642,0.152866242,0.1666666667,0.1954022989,0.1473487714,0.1590909091,0
14,0.1220657277,0.1836734694,0.1255605381,0.16,0.2727272727,0.3329532497,0.08622291398,0.08622193585,0.1198357456,0.1541501976,0.1474654378,0.0005465302479,0.1481481481,0.1401273885,0.1538461538,0.1609195402,0.1231045722,0.1136363636,0
15,0.04225352113,0.08163265306,0.04484304933,0.05565217391,0.2727272727,0.2919042189,0.02912690538,0.02912562344,0.0423252671,0.05533596838,0.05069124424,2.19E-05,0.04938271605,0.04883227176,0.05384615385,0.06513409962,0.03935705572,0.05303030303,0
16,0.4178403756,0.693877551,0.4529147982,0.6208695652,0.8181818182,0.8255416192,0.5954608482,0.5954598919,0.5657371836,0.6007905138,0.6036866359,0.1074671088,0.6172839506,0.5095541401,0.5794871795,0.6168582375,0.5794315139,0.4696969697,0
17,0.2441314554,0.3469387755,0.2421524664,0.347826087,0.4545454545,0.4047890536,0.217038181,0.217036499,0.2852809005,0.3320158103,0.3917050691,0.03045491967,0.3827160494,0.2908704883,0.2948717949,0.3409961686,0.2968529104,0.3409090909,0
18,0.02816901408,0.0612244898,0.0269058296,0.04347826087,0.1818181818,0.1619156214,0.01856924221,0.01856709105,0.03172150475,0.04347826087,0.04608294931,7.64E-06,0.04938271605,0.03397027601,0.03846153846,0.04980842912,0.02998973935,0.05303030303,0
19,0.02816901408,0.0612244898,0.0269058296,0.04347826087,0.1818181818,0.1619156214,0.01856924221,0.01856709105,0.03172150475,0.04347826087,0.04608294931,7.64E-06,0.04938271605,0.03397027601,0.03846153846,0.04980842912,0.02998973935,0.05303030303,0
20,0.02816901408,0.0612244898,0.04035874439,0.07304347826,0,0.01938426454,0.02181200008,0.02181002544,0.03851660736,0.05928853755,0.09677419355,0.0001612884572,0.1111111111,0.05095541401,0.05384615385,0.05747126437,0.04885921425,0.1515151515,0
21,0.1408450704,0.306122449,0.1569506726,0.2434782609,0.7272727273,0.69327252,0.1931675657,0.1931658273,0.2010272985,0.233201581,0.2534562212,0.003060064705,0.2716049383,0.1847133758,0.2179487179,0.2567049808,0.2002068984,0.1742424242,0
22,0.1361502347,0.1836734694,0.130044843,0.2469565217,0,0.06955530217,0.09453791587,0.09453746395,0.1750282342,0.2252964427,0.2580645161,0.001545383144,0.3456790123,0.1825902335,0.2205128205,0.2183908046,0.1965050597,0.007575757576,0
23,0.1924882629,0.4693877551,0.2556053812,0.4,0.6363636364,0.7377423033,0.3349239535,0.3349249141,0.3015882017,0.3438735178,0.4193548387,0.00669993723,0.4567901235,0.2866242038,0.3564102564,0.3601532567,0.3429373258,0.02272727273,0
24,0.1784037559,0.2653061224,0.197309417,0.3060869565,0.1818181818,0.2542759407,0.1561650053,0.1561653745,0.2225419732,0.2727272727,0.3225806452,0.01277927138,0.3580246914,0.2356687898,0.2717948718,0.2720306513,0.2515206614,0.3106060606,0
25,0.05164319249,0.08163265306,0.04932735426,0.08,0.09090909091,0.1254275941,0.03074836874,0.03074861028,0.05226747565,0.07509881423,0.08294930876,7.34E-05,0.0987654321,0.06369426752,0.07179487179,0.07662835249,0.05616176003,0.01515151515,0
26,0.1314553991,0.2040816327,0.130044843,0.1826086957,0.3636363636,0.3683010262,0.1038053987,0.1038042933,0.1423522018,0.1778656126,0.1843317972,0.001072873153,0.1851851852,0.152866242,0.1666666667,0.1877394636,0.1436132221,0.1742424242,0
27,0.08920187793,0.1632653061,0.1076233184,0.1652173913,0.2727272727,0.2919042189,0.08365251549,0.08365068703,0.113224933,0.1462450593,0.1889400922,0.007480461912,0.2098765432,0.127388535,0.1384615385,0.153256705,0.1255738693,0.05303030303,0
28,0.06103286385,0.1020408163,0.05381165919,0.08347826087,0.3636363636,0.2976054732,0.04351458557,0.04351367534,0.06807861149,0.08695652174,0.08755760369,1.21E-05,0.08641975309,0.06794055202,0.07435897436,0.09961685824,0.06164604354,0.1060606061,0
29,0.1079812207,0.1632653061,0.1210762332,0.1826086957,0.09090909091,0.1163055872,0.07290371449,0.07290371798,0.1253597199,0.1660079051,0.2073732719,0.00350453672,0.2222222222,0.144373673,0.1538461538,0.1647509579,0.139875566,0.1893939394,0
30,0.103286385,0.2040816327,0.1121076233,0.1634782609,0.4545454545,0.48004561,0.1034724272,0.1034730095,0.1212722625,0.1501976285,0.1705069124,0.00132766826,0.1851851852,0.1316348195,0.1461538462,0.1647509579,0.1261848728,0.1136363636,0
31,0.103286385,0.2040816327,0.1121076233,0.1634782609,0.4545454545,0.48004561,0.1034724272,0.1034730095,0.1212722625,0.1501976285,0.1705069124,0.00132766826,0.1851851852,0.1316348195,0.1461538462,0.1647509579,0.1261848728,0.1136363636,0
32,0.7136150235,1,0.6995515695,1,0.8181818182,0.7981755986,1,1,0.971312192,0.9723320158,1,0.4972034572,1,0.8259023355,0.9179487179,0.9770114943,1,1,0
33,0.20657277,0.2857142857,0.1748878924,0.2243478261,0.7272727273,0.5963511973,0.1673094211,0.1673074527,0.2153357622,0.2490118577,0.2119815668,0.0007638245622,0.1728395062,0.2059447983,0.2128205128,0.2720306513,0.1875549113,0.2651515152,0
34,0.04225352113,0.08163265306,0.04932735426,0.06608695652,0.1818181818,0.1995438997,0.02889085355,0.02888855794,0.04287341168,0.05928853755,0.07373271889,0.0002155419408,0.07407407407,0.05520169851,0.05641025641,0.06513409962,0.04578734127,0.02272727273,0
35,0.02816901408,0.0612244898,0.03139013453,0.04869565217,0.1818181818,0.2189281642,0.02240128542,0.02239964987,0.03172150475,0.04347826087,0.05069124424,7.55E-05,0.06172839506,0.03821656051,0.04358974359,0.04980842912,0.03309110906,0.007575757576,0
36,0.009389671362,0.02040816327,0.0134529148,0.01391304348,0,0.03876852908,0.004398702694,0.004397868842,0.006847081839,0.01185770751,0.01382488479,4.84E-06,0.01234567901,0.0127388535,0.01282051282,0.01149425287,0.008469773233,0,0
37,0.0985915493,0.2040816327,0.1076233184,0.1808695652,0.4545454545,0.3945267959,0.1052048248,0.1052054112,0.1346120223,0.1660079051,0.2165898618,0.004176326626,0.2345679012,0.135881104,0.1461538462,0.1800766284,0.1411418181,0.2121212121,0
38,0.234741784,0.3265306122,0.201793722,0.32,0.4545454545,0.3968072976,0.1980812599,0.1980803774,0.2739966828,0.3201581028,0.3410138249,0.01134633805,0.3580246914,0.2632696391,0.2820512821,0.3295019157,0.2723579891,0.1893939394,0
39,0.1220657277,0.2040816327,0.134529148,0.1843478261,0.3636363636,0.3865450399,0.1063987608,0.1063968172,0.1389593759,0.1739130435,0.1889400922,0.005298967186,0.1975308642,0.152866242,0.1666666667,0.183908046,0.1442832191,0.07575757576,0
40,0.1877934272,0.3265306122,0.197309417,0.292173913,0.5454545455,0.5484606613,0.2056366071,0.2056360802,0.2320305449,0.2727272727,0.3087557604,0.007696214137,0.3209876543,0.2335456476,0.258974359,0.2873563218,0.2432257616,0.303030303,0
41,0.1643192488,0.306122449,0.1704035874,0.2539130435,0.6363636364,0.6316989738,0.1906091556,0.190609775,0.2020385308,0.2371541502,0.267281106,0.004543834396,0.2839506173,0.2038216561,0.2256410256,0.2567049808,0.2082868936,0.25,0
42,0.2676056338,0.3469387755,0.2600896861,0.3617391304,0.3636363636,0.3968072976,0.224353424,0.224352097,0.2942260529,0.3438735178,0.3640552995,0.01928879571,0.3580246914,0.3057324841,0.3307692308,0.3486590038,0.3095112182,0.3484848485,0
43,0.1643192488,0.2857142857,0.1569506726,0.2695652174,0.4545454545,0.4275940707,0.1675674234,0.1675657933,0.2114278694,0.2529644269,0.2995391705,0.009992524375,0.3456790123,0.2080679406,0.2307692308,0.2643678161,0.2216889402,0.09848484848,0
44,0.06572769953,0.1224489796,0.07174887892,0.0852173913,0.5454545455,0.5359179019,0.05868319547,0.05868282764,0.06992623675,0.08300395257,0.08294930876,0.0001890460534,0.07407407407,0.07643312102,0.07948717949,0.1034482759,0.06329996692,0.02272727273,0
45,0.1361502347,0.2040816327,0.1255605381,0.172173913,0.5454545455,0.4914481186,0.1126330282,0.1126334633,0.1438170709,0.1739130435,0.1751152074,0.00229890375,0.1604938272,0.1486199575,0.1564102564,0.1915708812,0.1365340087,0.06060606061,0
46,0.220657277,0.306122449,0.1883408072,0.2991304348,0.4545454545,0.3945267959,0.1836785521,0.183677129,0.255345591,0.3003952569,0.3179723502,0.008902407866,0.3333333333,0.2462845011,0.2641025641,0.3103448276,0.2524877325,0.1818181818,0
47,0.06572769953,0.1224489796,0.09417040359,0.1286956522,0.09090909091,0.1470923603,0.05137065406,0.05137026895,0.07660793014,0.1067193676,0.1520737327,0.004306422834,0.1604938272,0.101910828,0.1051282051,0.1072796935,0.09272505473,0,0
48,0.07511737089,0.1020408163,0.07623318386,0.08869565217,0.09090909091,0.1698973774,0.0371469269,0.03714633931,0.06123152965,0.08695652174,0.07373271889,0.0001749569705,0.07407407407,0.08280254777,0.08974358974,0.08812260536,0.06342638145,0.03787878788,0
49,0.06572769953,0.1428571429,0.07174887892,0.1234782609,0.3636363636,0.34663626,0.06692643625,0.06692541251,0.08973977309,0.1146245059,0.1382488479,0.0002465239043,0.1604938272,0.09129511677,0.1051282051,0.1264367816,0.09229735225,0.09848484848,0
50,0.1079812207,0.1632653061,0.1076233184,0.1339130435,0.3636363636,0.3534777651,0.07388608186,0.07388541227,0.102526663,0.1304347826,0.1382488479,4.33E-05,0.1234567901,0.1210191083,0.1205128205,0.1417624521,0.10179319,0.08333333333,0
51,0.220657277,0.3265306122,0.2242152466,0.347826087,0.3636363636,0.3694412771,0.2079363396,0.2079368312,0.2753481427,0.3241106719,0.3778801843,0.02293261108,0.4074074074,0.2760084926,0.3025641026,0.3295019157,0.294899806,0.2424242424,0
52,0.06572769953,0.1224489796,0.06726457399,0.09913043478,0.4545454545,0.4025085519,0.05812599157,0.05812359622,0.07657012707,0.09486166008,0.1105990783,3.13E-05,0.1111111111,0.08067940552,0.08461538462,0.1111111111,0.07359643005,0.08333333333,0
53,0.01877934272,0.02040816327,0.02242152466,0.02608695652,0,0.06157354618,0.008641557145,0.008640733323,0.01420923057,0.02371541502,0.02304147465,1.43E-05,0.02469135802,0.02335456476,0.02564102564,0.02298850575,0.01650130944,0.01515151515,0
54,0.1877934272,0.2653061224,0.269058296,0.3773913043,0,0.07069555302,0.1507239936,0.150721986,0.2551234979,0.3122529644,0.4516129032,0.5146128499,0.4814814815,0.2951167728,0.3051282051,0.3026819923,0.3136934321,0,0
55,1,0.9591836735,1,0.9495652174,0.7272727273,0.7913340935,0.9503217262,0.9503226218,1,1,0.7188940092,0.001658726662,0.4320987654,1,1,1,0.9543664631,0.6893939394,0
56,0.2488262911,0.3469387755,0.3183856502,0.3930434783,0.1818181818,0.2953249715,0.2160005998,0.2160000973,0.2895951763,0.3438735178,0.3963133641,0.3484396341,0.4197530864,0.3354564756,0.358974359,0.3409961686,0.3337090654,0.007575757576,0
57,0.2112676056,0.4081632653,0.2825112108,0.412173913,0.4545454545,0.5188141391,0.2870804001,0.2870802345,0.3042296915,0.3517786561,0.4608294931,0.184897905,0.5061728395,0.3163481953,0.3512820513,0.3601532567,0.3529577839,0.1363636364,0
58,0.03755868545,0.0612244898,0.05381165919,0.07130434783,0,0.05701254276,0.02317681194,0.02317467168,0.03851660736,0.05928853755,0.08294930876,0.0004269307564,0.08641975309,0.05732484076,0.05897435897,0.05747126437,0.04780575987,0,0
59,0.08920187793,0.1224489796,0.09417040359,0.1147826087,0.1818181818,0.2029646522,0.05146943112,0.05146752659,0.08510889648,0.1146245059,0.1105990783,8.50E-05,0.0987654321,0.101910828,0.1076923077,0.1187739464,0.08523499407,0.06818181818,0
60,0.2159624413,0.306122449,0.3094170404,0.4347826087,0,0.07183580388,0.1774238539,0.1774222471,0.3004682856,0.3596837945,0.5207373272,1,0.5555555556,0.3397027601,0.3512820513,0.3486590038,0.3692863268,0,0
61,0.3568075117,0.4081632653,0.4529147982,0.5095652174,0.09090909091,0.2291904219,0.268926697,0.2689264884,0.4001077388,0.4584980237,0.465437788,0.4544496093,0.4691358025,0.4564755839,0.4923076923,0.4482758621,0.4512682537,0.196969697,0
62,0.103286385,0.1632653061,0.1479820628,0.2052173913,0,0.06727480046,0.07505283306,0.07505250393,0.1265883198,0.1699604743,0.2442396313,0.03197654063,0.2592592593,0.161358811,0.1666666667,0.1647509579,0.1560545184,0,0
63,0.07042253521,0.1224489796,0.08071748879,0.1113043478,0.2727272727,0.3238312429,0.05823135376,0.05822997176,0.07799246774,0.1027667984,0.1105990783,0.0003853118857,0.1234567901,0.09129511677,0.1025641026,0.1111111111,0.08174173934,0.1212121212,0
64,0.03286384977,0.0612244898,0.03139013453,0.05217391304,0.1818181818,0.1961231471,0.02328555113,0.02328408652,0.03723602822,0.05138339921,0.05069124424,3.46E-05,0.06172839506,0.04033970276,0.04871794872,0.05747126437,0.03621776166,0.04545454545,0
65,0.1549295775,0.1632653061,0.1479820628,0.1582608696,0.2727272727,0.3021664766,0.08343250437,0.08343185735,0.1298630111,0.1660079051,0.133640553,9.62E-05,0.0987654321,0.1571125265,0.158974359,0.1724137931,0.1235975889,0.1363636364,0
66,0.1079812207,0.1428571429,0.09865470852,0.1060869565,0.4545454545,0.4458380844,0.06636467341,0.06636314179,0.09214499369,0.1146245059,0.08755760369,6.93E-05,0.06172839506,0.1061571125,0.1076923077,0.1302681992,0.08091793801,0.1060606061,0
67,0.07042253521,0.1020408163,0.06726457399,0.1008695652,0.09090909091,0.1539338655,0.04105241972,0.04105184136,0.06731782462,0.09486166008,0.09677419355,8.92E-05,0.1111111111,0.08280254777,0.09487179487,0.09578544061,0.07249240986,0.0303030303,0
68,0.03755868545,0.0612244898,0.04035874439,0.0452173913,0.09090909091,0.1356898518,0.01792710692,0.0179257985,0.02950529952,0.04347826087,0.04147465438,3.57E-05,0.03703703704,0.04246284501,0.04358974359,0.04597701149,0.03050803891,0.0303030303,0
69,0.04694835681,0.08163265306,0.04484304933,0.0852173913,0.1818181818,0.1710376283,0.03599131978,0.03599140486,0.06043766509,0.08300395257,0.09216589862,0.0001614461708,0.1111111111,0.06157112527,0.07435897436,0.08812260536,0.06118463052,0.08333333333,0
70,0.06103286385,0.1020408163,0.07623318386,0.1147826087,0,0.06271379704,0.03936831313,0.03936806849,0.06825345071,0.09881422925,0.1290322581,0.002365493943,0.1481481481,0.08917197452,0.09743589744,0.09578544061,0.08158161427,0.03787878788,0
71,0.05633802817,0.0612244898,0.04035874439,0.05217391304,0.1818181818,0.1527936146,0.02209043318,0.02208964115,0.04287341168,0.05928853755,0.04608294931,1.56E-05,0.03703703704,0.05095541401,0.05128205128,0.06513409962,0.0372122226,0.03787878788,0
72,0.03755868545,0.0612244898,0.03587443946,0.05565217391,0.1818181818,0.1858608894,0.02434677129,0.02434480264,0.04003818111,0.05533596838,0.05529953917,3.68E-05,0.06172839506,0.04458598726,0.05128205128,0.06130268199,0.03884929071,0.04545454545,0
73,0.07981220657,0.1020408163,0.06278026906,0.0852173913,0.2727272727,0.2155074116,0.03944784132,0.03944709032,0.06876379222,0.09090909091,0.08755760369,2.13E-05,0.07407407407,0.07855626327,0.07692307692,0.09961685824,0.062790095,0.06060606061,0
74,0.06572769953,0.1224489796,0.05829596413,0.09391304348,0.5454545455,0.4150513113,0.0564106478,0.05640943034,0.07597000326,0.09090909091,0.1152073733,4.10E-05,0.1111111111,0.07643312102,0.07435897436,0.1111111111,0.07010528223,0.06060606061,0
75,0.1643192488,0.2040816327,0.1614349776,0.2069565217,0.2727272727,0.3010262258,0.1095856294,0.1095850442,0.1606347136,0.2015810277,0.202764977,0.0009990631811,0.1975308642,0.1847133758,0.1923076923,0.2068965517,0.1646148887,0.09848484848,0
76,0.1314553991,0.1836734694,0.1031390135,0.1565217391,0.5454545455,0.4207525656,0.09610247689,0.09610270407,0.1404384212,0.1699604743,0.1612903226,0.0002955027437,0.1481481481,0.1337579618,0.141025641,0.1877394636,0.1245098803,0.1212121212,0
77,0.2159624413,0.2857142857,0.1883408072,0.2573913043,0.5454545455,0.4595210946,0.1681388106,0.1681371819,0.2283872736,0.2687747036,0.2626728111,0.0006754348427,0.2345679012,0.2271762208,0.2333333333,0.2835249042,0.2151659507,0.1515151515,0
78,0.1690140845,0.3469387755,0.1614349776,0.2486956522,0.9090909091,0.7947548461,0.2156890721,0.2156900885,0.2169707451,0.2450592885,0.267281106,0.001671554036,0.2716049383,0.1995753715,0.2179487179,0.275862069,0.2071828734,0.1742424242,0
79,0.1455399061,0.2244897959,0.1704035874,0.2469565217,0.2727272727,0.2725199544,0.1271088479,0.1271096549,0.1852114373,0.2292490119,0.2764976959,0.02668255018,0.2839506173,0.195329087,0.2102564103,0.2337164751,0.1991618717,0.03787878788,0
80,0.08920187793,0.1224489796,0.08968609865,0.1304347826,0.1818181818,0.2189281642,0.05956475959,0.05956422499,0.09146926374,0.1225296443,0.133640553,0.0005341234435,0.1481481481,0.1082802548,0.1179487179,0.1264367816,0.09705264533,0.03787878788,0
81,0.07981220657,0.1428571429,0.1076233184,0.1547826087,0.09090909091,0.149372862,0.06306146736,0.06305942138,0.09567958114,0.1304347826,0.1797235023,0.009363352192,0.1975308642,0.1210191083,0.1282051282,0.1302681992,0.114379863,0,0
82,0.03755868545,0.1020408163,0.04484304933,0.07130434783,0.3636363636,0.3660205245,0.04034493961,0.04034368418,0.05325508097,0.06719367589,0.07373271889,0.0001657745333,0.08641975309,0.05307855626,0.0641025641,0.08045977011,0.0512020968,0.02272727273,0

==> normalized_ifc.csv <==
ID,Connections,DeliveredBugs,Blocks,ProgramLength,UniqueOperators,Difficulty,Effort,Time,CalculatedProgramLength,UniqueOperands,TotalOperators,InformationFlow,Variables,NumberOfElements,TotalOperands,ProgramVocabulary,Volume,CyclomaticNumber,DataTypes
1,0.01877934272,0.02040816327,0.01793721973,0.02434782609,0,0.03078677309,0.00741942325,0.007418934239,0.01420923057,0.02371541502,0.02304147465,5.96E-06,0.02469135802,0.02123142251,0.02307692308,0.02298850575,0.01554898668,0.01515151515,0
2,0.08920187793,0.1632653061,0.09417040359,0.1356521739,0.3636363636,0.3694412771,0.07612114491,0.07611929865,0.102526663,0.1304347826,0.1382488479,0.0006457846831,0.1481481481,0.110403397,0.1230769231,0.1417624521,0.1030067695,0.0303030303,0
3,0.3661971831,0.5510204082,0.4215246637,0.5513043478,0.4545454545,0.5815279361,0.4234947221,0.4234962297,0.4453343918,0.4940711462,0.5253456221,0.1743735703,0.5679012346,0.4628450106,0.5205128205,0.4980842912,0.4965962889,0.4166666667,0
4,0.3615023474,0.4081632653,0.331838565,0.5217391304,0.1818181818,0.2200684151,0.2753671298,0.2753667677,0.434281718,0.4901185771,0.5483870968,0.1134481699,0.5679012346,0.4182590234,0.4641025641,0.4827586207,0.4680919202,0.5454545455,0
5,0.1502347418,0.2244897959,0.1479820628,0.2365217391,0.2727272727,0.2702394527,0.1211369729,0.1211374281,0.178137537,0.2213438735,0.2626728111,0.009084093951,0.2839506173,0.186836518,0.2025641026,0.2260536398,0.1899525735,0.1515151515,0
6,0.20657277,0.3673469388,0.2107623318,0.3356521739,0.6363636364,0.5838084379,0.247706515,0.2477060874,0.2752111065,0.3162055336,0.3732718894,0.01514029677,0.3950617284,0.2611464968,0.2871794872,0.3333333333,0.2856757594,0.3181818182,0
7,0.07981220657,0.1632653061,0.09865470852,0.16,0.2727272727,0.2839224629,0.0801404424,0.08014029414,0.1099407909,0.1422924901,0.1843317972,0.002101796779,0.2098765432,0.118895966,0.1333333333,0.1494252874,0.1212631339,0.2045454545,0
8,0.03755868545,0.08163265306,0.03587443946,0.04,0.5454545455,0.4184720639,0.02780092894,0.02780048811,0.0439507993,0.04743083004,0.03686635945,4.52E-06,0.02469135802,0.03821656051,0.03846153846,0.06896551724,0.03012458152,0.02272727273,0
9,0.558685446,0.8775510204,0.5739910314,0.7408695652,1,1,0.8200065919,0.8200065041,0.7100173422,0.7312252964,0.6912442396,0.1918022741,0.6666666667,0.6390658174,0.7076923077,0.7509578544,0.7126661034,0.4242424242,0
10,0.009389671362,0.02040816327,0.0134529148,0.02434782609,0,0.01140250855,0.006698604018,0.006698619853,0.01170477689,0.01976284585,0.03225806452,5.40E-06,0.03703703704,0.016985138,0.01794871795,0.01915708812,0.01503490094,0.07575757576,0
11,0.02816901408,0.0612244898,0.04035874439,0.07304347826,0,0.01938426454,0.02181200008,0.02181002544,0.03851660736,0.05928853755,0.09677419355,0.0001612884572,0.1111111111,0.05095541401,0.05384615385,0.05747126437,0.04885921425,0.1515151515,0
12,0.07042253521,0.1020408163,0.06726457399,0.09043478261,0.1818181818,0.2120866591,0.04090129926,0.0408998763,0.0664814316,0.09090909091,0.08294930876,5.47E-05,0.08641975309,0.07855626327,0.08717948718,0.09578544061,0.06567656001,0.0303030303,0
13,0.1361502347,0.2040816327,0.1210762332,0.1860869565,0.3636363636,0.3329532497,0.1022524883,0.1022512104,0.1491803821,0.185770751,0.1935483871,0.001907493605,0.1975308642,0.152866242,0.1666666667,0.1954022989,0.1473487714,0.1590909091,0
14,0.1220657277,0.1836734694,0.1255605381,0.16,0.2727272727,0.3329532497,0.08622291398,0.08622193585,0.1198357456,0.1541501976,0.1474654378,0.0005465302479,0.1481481481,0.1401273885,0.1538461538,0.1609195402,0.1231045722,0.1136363636,0
15,0.04225352113,0.08163265306,0.04484304933,0.05565217391,0.2727272727,0.2919042189,0.02912690538,0.02912562344,0.0423252671,0.05533596838,0.05069124424,2.19E-05,0.04938271605,0.04883227176,0.05384615385,0.06513409962,0.03935705572,0.05303030303,0
16,0.4178403756,0.693877551,0.4529147982,0.6208695652,0.8181818182,0.8255416192,0.5954608482,0.5954598919,0.5657371836,0.6007905138,0.6036866359,0.1074671088,0.6172839506,0.5095541401,0.5794871795,0.6168582375,0.5794315139,0.4696969697,0
17,0.2441314554,0.3469387755,0.2421524664,0.347826087,0.4545454545,0.4047890536,0.217038181,0.217036499,0.2852809005,0.3320158103,0.3917050691,0.03045491967,0.3827160494,0.2908704883,0.2948717949,0.3409961686,0.2968529104,0.3409090909,0
18,0.02816901408,0.0612244898,0.0269058296,0.04347826087,0.1818181818,0.1619156214,0.01856924221,0.01856709105,0.03172150475,0.04347826087,0.04608294931,7.64E-06,0.04938271605,0.03397027601,0.03846153846,0.04980842912,0.02998973935,0.05303030303,0
19,0.02816901408,0.0612244898,0.0269058296,0.04347826087,0.1818181818,0.1619156214,0.01856924221,0.01856709105,0.03172150475,0.04347826087,0.04608294931,7.64E-06,0.04938271605,0.03397027601,0.03846153846,0.04980842912,0.02998973935,0.05303030303,0
20,0.02816901408,0.0612244898,0.04035874439,0.07304347826,0,0.01938426454,0.02181200008,0.02181002544,0.03851660736,0.05928853755,0.09677419355,0.0001612884572,0.1111111111,0.05095541401,0.05384615385,0.05747126437,0.04885921425,0.1515151515,0
21,0.1408450704,0.306122449,0.1569506726,0.2434782609,0.7272727273,0.69327252,0.1931675657,0.1931658273,0.2010272985,0.233201581,0.2534562212,0.003060064705,0.2716049383,0.1847133758,0.2179487179,0.2567049808,0.2002068984,0.1742424242,0
22,0.1361502347,0.1836734694,0.130044843,0.2469565217,0,0.06955530217,0.09453791587,0.09453746395,0.1750282342,0.2252964427,0.2580645161,0.001545383144,0.3456790123,0.1825902335,0.2205128205,0.2183908046,0.1965050597,0.007575757576,0
23,0.1924882629,0.4693877551,0.2556053812,0.4,0.6363636364,0.7377423033,0.3349239535,0.3349249141,0.3015882017,0.3438735178,0.4193548387,0.00669993723,0.4567901235,0.2866242038,0.3564102564,0.3601532567,0.3429373258,0.02272727273,0
24,0.1784037559,0.2653061224,0.197309417,0.3060869565,0.1818181818,0.2542759407,0.1561650053,0.1561653745,0.2225419732,0.2727272727,0.3225806452,0.01277927138,0.3580246914,0.2356687898,0.2717948718,0.2720306513,0.2515206614,0.3106060606,0
25,0.05164319249,0.08163265306,0.04932735426,0.08,0.09090909091,0.1254275941,0.03074836874,0.03074861028,0.05226747565,0.07509881423,0.08294930876,7.34E-05,0.0987654321,0.06369426752,0.07179487179,0.07662835249,0.05616176003,0.01515151515,0
26,0.1314553991,0.2040816327,0.130044843,0.1826086957,0.3636363636,0.3683010262,0.1038053987,0.1038042933,0.1423522018,0.1778656126,0.1843317972,0.001072873153,0.1851851852,0.152866242,0.1666666667,0.1877394636,0.1436132221,0.1742424242,0
27,0.08920187793,0.1632653061,0.1076233184,0.1652173913,0.2727272727,0.2919042189,0.08365251549,0.08365068703,0.113224933,0.1462450593,0.1889400922,0.007480461912,0.2098765432,0.127388535,0.1384615385,0.153256705,0.1255738693,0.05303030303,0
28,0.06103286385,0.1020408163,0.05381165919,0.08347826087,0.3636363636,0.2976054732,0.04351458557,0.04351367534,0.06807861149,0.08695652174,0.08755760369,1.21E-05,0.08641975309,0.06794055202,0.07435897436,0.09961685824,0.06164604354,0.1060606061,0
29,0.1079812207,0.1632653061,0.1210762332,0.1826086957,0.09090909091,0.1163055872,0.07290371449,0.07290371798,0.1253597199,0.1660079051,0.2073732719,0.00350453672,0.2222222222,0.144373673,0.1538461538,0.1647509579,0.139875566,0.1893939394,0
30,0.103286385,0.2040816327,0.1121076233,0.1634782609,0.4545454545,0.48004561,0.1034724272,0.1034730095,0.1212722625,0.1501976285,0.1705069124,0.00132766826,0.1851851852,0.1316348195,0.1461538462,0.1647509579,0.1261848728,0.1136363636,0
31,0.103286385,0.2040816327,0.1121076233,0.1634782609,0.4545454545,0.48004561,0.1034724272,0.1034730095,0.1212722625,0.1501976285,0.1705069124,0.00132766826,0.1851851852,0.1316348195,0.1461538462,0.1647509579,0.1261848728,0.1136363636,0
33,0.20657277,0.2857142857,0.1748878924,0.2243478261,0.7272727273,0.5963511973,0.1673094211,0.1673074527,0.2153357622,0.2490118577,0.2119815668,0.0007638245622,0.1728395062,0.2059447983,0.2128205128,0.2720306513,0.1875549113,0.2651515152,0
34,0.04225352113,0.08163265306,0.04932735426,0.06608695652,0.1818181818,0.1995438997,0.02889085355,0.02888855794,0.04287341168,0.05928853755,0.07373271889,0.0002155419408,0.07407407407,0.05520169851,0.05641025641,0.06513409962,0.04578734127,0.02272727273,0
35,0.02816901408,0.0612244898,0.03139013453,0.04869565217,0.1818181818,0.2189281642,0.02240128542,0.02239964987,0.03172150475,0.04347826087,0.05069124424,7.55E-05,0.06172839506,0.03821656051,0.04358974359,0.04980842912,0.03309110906,0.007575757576,0
36,0.009389671362,0.02040816327,0.0134529148,0.01391304348,0,0.03876852908,0.004398702694,0.004397868842,0.006847081839,0.01185770751,0.01382488479,4.84E-06,0.01234567901,0.0127388535,0.01282051282,0.01149425287,0.008469773233,0,0
37,0.0985915493,0.2040816327,0.1076233184,0.1808695652,0.4545454545,0.3945267959,0.1052048248,0.1052054112,0.1346120223,0.1660079051,0.2165898618,0.004176326626,0.2345679012,0.135881104,0.1461538462,0.1800766284,0.1411418181,0.2121212121,0
38,0.234741784,0.3265306122,0.201793722,0.32,0.4545454545,0.3968072976,0.1980812599,0.1980803774,0.2739966828,0.3201581028,0.3410138249,0.01134633805,0.3580246914,0.2632696391,0.2820512821,0.3295019157,0.2723579891,0.1893939394,0
39,0.1220657277,0.2040816327,0.134529148,0.1843478261,0.3636363636,0.3865450399,0.1063987608,0.1063968172,0.1389593759,0.1739130435,0.1889400922,0.005298967186,0.1975308642,0.152866242,0.1666666667,0.183908046,0.1442832191,0.07575757576,0
40,0.1877934272,0.3265306122,0.197309417,0.292173913,0.5454545455,0.5484606613,0.2056366071,0.2056360802,0.2320305449,0.2727272727,0.3087557604,0.007696214137,0.3209876543,0.2335456476,0.258974359,0.2873563218,0.2432257616,0.303030303,0
41,0.1643192488,0.306122449,0.1704035874,0.2539130435,0.6363636364,0.6316989738,0.1906091556,0.190609775,0.2020385308,0.2371541502,0.267281106,0.004543834396,0.2839506173,0.2038216561,0.2256410256,0.2567049808,0.2082868936,0.25,0
42,0.2676056338,0.3469387755,0.2600896861,0.3617391304,0.3636363636,0.3968072976,0.224353424,0.224352097,0.2942260529,0.3438735178,0.3640552995,0.01928879571,0.3580246914,0.3057324841,0.3307692308,0.3486590038,0.3095112182,0.3484848485,0
43,0.1643192488,0.2857142857,0.1569506726,0.2695652174,0.4545454545,0.4275940707,0.1675674234,0.1675657933,0.2114278694,0.2529644269,0.2995391705,0.009992524375,0.3456790123,0.2080679406,0.2307692308,0.2643678161,0.2216889402,0.09848484848,0
44,0.06572769953,0.1224489796,0.07174887892,0.0852173913,0.5454545455,0.5359179019,0.05868319547,0.05868282764,0.06992623675,0.08300395257,0.08294930876,0.0001890460534,0.07407407407,0.07643312102,0.07948717949,0.1034482759,0.06329996692,0.02272727273,0
45,0.1361502347,0.2040816327,0.1255605381,0.172173913,0.5454545455,0.4914481186,0.1126330282,0.1126334633,0.1438170709,0.1739130435,0.1751152074,0.00229890375,0.1604938272,0.1486199575,0.1564102564,0.1915708812,0.1365340087,0.06060606061,0
46,0.220657277,0.306122449,0.1883408072,0.2991304348,0.4545454545,0.3945267959,0.1836785521,0.183677129,0.255345591,0.3003952569,0.3179723502,0.008902407866,0.3333333333,0.2462845011,0.2641025641,0.3103448276,0.2524877325,0.1818181818,0
47,0.06572769953,0.1224489796,0.09417040359,0.1286956522,0.09090909091,0.1470923603,0.05137065406,0.05137026895,0.07660793014,0.1067193676,0.1520737327,0.004306422834,0.1604938272,0.101910828,0.1051282051,0.1072796935,0.09272505473,0,0
48,0.07511737089,0.1020408163,0.07623318386,0.08869565217,0.09090909091,0.1698973774,0.0371469269,0.03714633931,0.06123152965,0.08695652174,0.07373271889,0.0001749569705,0.07407407407,0.08280254777,0.08974358974,0.08812260536,0.06342638145,0.03787878788,0
49,0.06572769953,0.1428571429,0.07174887892,0.1234782609,0.3636363636,0.34663626,0.06692643625,0.06692541251,0.08973977309,0.1146245059,0.1382488479,0.0002465239043,0.1604938272,0.09129511677,0.1051282051,0.1264367816,0.09229735225,0.09848484848,0
50,0.1079812207,0.1632653061,0.1076233184,0.1339130435,0.3636363636,0.3534777651,0.07388608186,0.07388541227,0.102526663,0.1304347826,0.1382488479,4.33E-05,0.1234567901,0.1210191083,0.1205128205,0.1417624521,0.10179319,0.08333333333,0
51,0.220657277,0.3265306122,0.2242152466,0.347826087,0.3636363636,0.3694412771,0.2079363396,0.2079368312,0.2753481427,0.3241106719,0.3778801843,0.02293261108,0.4074074074,0.2760084926,0.3025641026,0.3295019157,0.294899806,0.2424242424,0
52,0.06572769953,0.1224489796,0.06726457399,0.09913043478,0.4545454545,0.4025085519,0.05812599157,0.05812359622,0.07657012707,0.09486166008,0.1105990783,3.13E-05,0.1111111111,0.08067940552,0.08461538462,0.1111111111,0.07359643005,0.08333333333,0
53,0.01877934272,0.02040816327,0.02242152466,0.02608695652,0,0.06157354618,0.008641557145,0.008640733323,0.01420923057,0.02371541502,0.02304147465,1.43E-05,0.02469135802,0.02335456476,0.02564102564,0.02298850575,0.01650130944,0.01515151515,0
54,0.1877934272,0.2653061224,0.269058296,0.3773913043,0,0.07069555302,0.1507239936,0.150721986,0.2551234979,0.3122529644,0.4516129032,0.5146128499,0.4814814815,0.2951167728,0.3051282051,0.3026819923,0.3136934321,0,0
55,1,0.9591836735,1,0.9495652174,0.7272727273,0.7913340935,0.9503217262,0.9503226218,1,1,0.7188940092,0.001658726662,0.4320987654,1,1,1,0.9543664631,0.6893939394,0
56,0.2488262911,0.3469387755,0.3183856502,0.3930434783,0.1818181818,0.2953249715,0.2160005998,0.2160000973,0.2895951763,0.3438735178,0.3963133641,0.3484396341,0.4197530864,0.3354564756,0.358974359,0.3409961686,0.3337090654,0.007575757576,0
57,0.2112676056,0.4081632653,0.2825112108,0.412173913,0.4545454545,0.5188141391,0.2870804001,0.2870802345,0.3042296915,0.3517786561,0.4608294931,0.184897905,0.5061728395,0.3163481953,0.3512820513,0.3601532567,0.3529577839,0.1363636364,0
58,0.03755868545,0.0612244898,0.05381165919,0.07130434783,0,0.05701254276,0.02317681194,0.02317467168,0.03851660736,0.05928853755,0.08294930876,0.0004269307564,0.08641975309,0.05732484076,0.05897435897,0.05747126437,0.04780575987,0,0
62,0.103286385,0.1632653061,0.1479820628,0.2052173913,0,0.06727480046,0.07505283306,0.07505250393,0.1265883198,0.1699604743,0.2442396313,0.03197654063,0.2592592593,0.161358811,0.1666666667,0.1647509579,0.1560545184,0,0
63,0.07042253521,0.1224489796,0.08071748879,0.1113043478,0.2727272727,0.3238312429,0.05823135376,0.05822997176,0.07799246774,0.1027667984,0.1105990783,0.0003853118857,0.1234567901,0.09129511677,0.1025641026,0.1111111111,0.08174173934,0.1212121212,0
64,0.03286384977,0.0612244898,0.03139013453,0.05217391304,0.1818181818,0.1961231471,0.02328555113,0.02328408652,0.03723602822,0.05138339921,0.05069124424,3.46E-05,0.06172839506,0.04033970276,0.04871794872,0.05747126437,0.03621776166,0.04545454545,0
65,0.1549295775,0.1632653061,0.1479820628,0.1582608696,0.2727272727,0.3021664766,0.08343250437,0.08343185735,0.1298630111,0.1660079051,0.133640553,9.62E-05,0.0987654321,0.1571125265,0.158974359,0.1724137931,0.1235975889,0.1363636364,0
66,0.1079812207,0.1428571429,0.09865470852,0.1060869565,0.4545454545,0.4458380844,0.06636467341,0.06636314179,0.09214499369,0.1146245059,0.08755760369,6.93E-05,0.06172839506,0.1061571125,0.1076923077,0.1302681992,0.08091793801,0.1060606061,0
67,0.07042253521,0.1020408163,0.06726457399,0.1008695652,0.09090909091,0.1539338655,0.04105241972,0.04105184136,0.06731782462,0.09486166008,0.09677419355,8.92E-05,0.1111111111,0.08280254777,0.09487179487,0.09578544061,0.07249240986,0.0303030303,0
68,0.03755868545,0.0612244898,0.04035874439,0.0452173913,0.09090909091,0.1356898518,0.01792710692,0.0179257985,0.02950529952,0.04347826087,0.04147465438,3.57E-05,0.03703703704,0.04246284501,0.04358974359,0.04597701149,0.03050803891,0.0303030303,0
69,0.04694835681,0.08163265306,0.04484304933,0.0852173913,0.1818181818,0.1710376283,0.03599131978,0.03599140486,0.06043766509,0.08300395257,0.09216589862,0.0001614461708,0.1111111111,0.06157112527,0.07435897436,0.08812260536,0.06118463052,0.08333333333,0
70,0.06103286385,0.1020408163,0.07623318386,0.1147826087,0,0.06271379704,0.03936831313,0.03936806849,0.06825345071,0.09881422925,0.1290322581,0.002365493943,0.1481481481,0.08917197452,0.09743589744,0.09578544061,0.08158161427,0.03787878788,0
71,0.05633802817,0.0612244898,0.04035874439,0.05217391304,0.1818181818,0.1527936146,0.02209043318,0.02208964115,0.04287341168,0.05928853755,0.04608294931,1.56E-05,0.03703703704,0.05095541401,0.05128205128,0.06513409962,0.0372122226,0.03787878788,0
72,0.03755868545,0.0612244898,0.03587443946,0.05565217391,0.1818181818,0.1858608894,0.02434677129,0.02434480264,0.04003818111,0.05533596838,0.05529953917,3.68E-05,0.06172839506,0.04458598726,0.05128205128,0.06130268199,0.03884929071,0.04545454545,0
73,0.07981220657,0.1020408163,0.06278026906,0.0852173913,0.2727272727,0.2155074116,0.03944784132,0.03944709032,0.06876379222,0.09090909091,0.08755760369,2.13E-05,0.07407407407,0.07855626327,0.07692307692,0.09961685824,0.062790095,0.06060606061,0
74,0.06572769953,0.1224489796,0.05829596413,0.09391304348,0.5454545455,0.4150513113,0.0564106478,0.05640943034,0.07597000326,0.09090909091,0.1152073733,4.10E-05,0.1111111111,0.07643312102,0.07435897436,0.1111111111,0.07010528223,0.06060606061,0
75,0.1643192488,0.2040816327,0.1614349776,0.2069565217,0.2727272727,0.3010262258,0.1095856294,0.1095850442,0.1606347136,0.2015810277,0.202764977,0.0009990631811,0.1975308642,0.1847133758,0.1923076923,0.2068965517,0.1646148887,0.09848484848,0
76,0.1314553991,0.1836734694,0.1031390135,0.1565217391,0.5454545455,0.4207525656,0.09610247689,0.09610270407,0.1404384212,0.1699604743,0.1612903226,0.0002955027437,0.1481481481,0.1337579618,0.141025641,0.1877394636,0.1245098803,0.1212121212,0
77,0.2159624413,0.2857142857,0.1883408072,0.2573913043,0.5454545455,0.4595210946,0.1681388106,0.1681371819,0.2283872736,0.2687747036,0.2626728111,0.0006754348427,0.2345679012,0.2271762208,0.2333333333,0.2835249042,0.2151659507,0.1515151515,0
78,0.1690140845,0.3469387755,0.1614349776,0.2486956522,0.9090909091,0.7947548461,0.2156890721,0.2156900885,0.2169707451,0.2450592885,0.267281106,0.001671554036,0.2716049383,0.1995753715,0.2179487179,0.275862069,0.2071828734,0.1742424242,0
79,0.1455399061,0.2244897959,0.1704035874,0.2469565217,0.2727272727,0.2725199544,0.1271088479,0.1271096549,0.1852114373,0.2292490119,0.2764976959,0.02668255018,0.2839506173,0.195329087,0.2102564103,0.2337164751,0.1991618717,0.03787878788,0
80,0.08920187793,0.1224489796,0.08968609865,0.1304347826,0.1818181818,0.2189281642,0.05956475959,0.05956422499,0.09146926374,0.1225296443,0.133640553,0.0005341234435,0.1481481481,0.1082802548,0.1179487179,0.1264367816,0.09705264533,0.03787878788,0
81,0.07981220657,0.1428571429,0.1076233184,0.1547826087,0.09090909091,0.149372862,0.06306146736,0.06305942138,0.09567958114,0.1304347826,0.1797235023,0.009363352192,0.1975308642,0.1210191083,0.1282051282,0.1302681992,0.114379863,0,0
82,0.03755868545,0.1020408163,0.04484304933,0.07130434783,0.3636363636,0.3660205245,0.04034493961,0.04034368418,0.05325508097,0.06719367589,0.07373271889,0.0001657745333,0.08641975309,0.05307855626,0.0641025641,0.08045977011,0.0512020968,0.02272727273,0
